Towards Efficient Large Scale Spatial-Temporal Time Series Forecasting via Improved Inverted Transformers

Time series forecasting at scale presents significant challenges for modern prediction systems, particularly when dealing with large sets of synchronized series, such as in a global payment network. In such systems, three key challenges must be overcome for accurate and scalable predictions: 1) emergence of new entities, 2) disappearance of existing entities, and 3) the large number of entities present in the data. The recently proposed Inverted Transformer (iTransformer) architecture has shown promising results by effectively handling variable entities. However, its practical application in large-scale settings is limited by quadratic time and space complexity ($O(N^2)$) with respect to the number of entities $N$. In this paper, we introduce EiFormer, an improved inverted transformer architecture that maintains the adaptive capabilities of iTransformer while reducing computational complexity to linear scale ($O(N)$). Our key innovation lies in restructuring the attention mechanism to eliminate redundant computations without sacrificing model expressiveness. Additionally, we incorporate a random projection mechanism that not only enhances efficiency but also improves prediction accuracy through better feature representation. Extensive experiments on the public LargeST benchmark dataset and a proprietary large-scale time series dataset demonstrate that EiFormer significantly outperforms existing methods in both computational efficiency and forecasting accuracy. Our approach enables practical deployment of transformer-based forecasting in industrial applications where handling time series at scale is essential.

==> archive/release.txt <==
n_dir=5
engine
engine/data_io
engine/config
engine/train_test
engine/model
n_file=27
#$&*start#$&*.process_dataset.ipynb
{
 "cells": [
  {
   "cell_type": "code",
   "execution_count": null,
   "metadata": {},
   "outputs": [],
   "source": [
    "import os\n",
    "import numpy as np\n",
    "import pandas as pd"
   ]
  },
  {
   "cell_type": "code",
   "execution_count": null,
   "metadata": {},
   "outputs": [],
   "source": [
    "def process_dataset(dataset_dir, output_dir, dataset_names, suffix, is_agg):\n",
    "    subset_names = ['ca', 'gba', 'gla', 'sd', ]\n",
    "    subset_districts = [None, [4, ], [7, 8, 12, ], [11, ], ]\n",
    "    direction_map = {'E': 0, 'W': 1, 'S': 2, 'N': 3, }\n",
    "\n",
    "    meta_path = os.path.join(\n",
    "        dataset_dir, 'ca_meta.csv')\n",
    "\n",
    "    for subset_name, subset_district in zip(subset_names, subset_districts):\n",
    "        output_path = os.path.join(\n",
    "            output_dir, f'{subset_name}_his_{suffix}.npz')\n",
    "        if os.path.isfile(output_path):\n",
    "            npz = np.load(output_path)\n",
    "            data = npz['data']\n",
    "            print(output_path, data.shape)\n",
    "            continue\n",
    "\n",
    "        subset_id = []\n",
    "        lat = []\n",
    "        lng = []\n",
    "        direction = []\n",
    "        with open(meta_path, 'r') as f:\n",
    "            for line in f:\n",
    "                line = line.rstrip('\\n')\n",
    "                line = line.split(',')\n",
    "                if line[0] == 'ID':\n",
    "                    continue\n",
    "\n",
    "                district = int(line[3])\n",
    "                if subset_district is None or district in subset_district:\n",
    "                    subset_id.append(line[0])\n",
    "                    lat.append(float(line[1]))\n",
    "                    lng.append(float(line[2]))\n",
    "                    direction.append(direction_map[line[8]])\n",
    "\n",
    "        df = pd.DataFrame()\n",
    "        tod = []\n",
    "        dow = []\n",
    "\n",
    "        for dataset_name in dataset_names:\n",
    "            dataset_path = os.path.join(dataset_dir, dataset_name)\n",
    "            df_tmp = pd.read_hdf(dataset_path)\n",
    "            if subset_district is not None:\n",
    "                df_tmp = df_tmp[subset_id]\n",
    "            if is_agg:\n",
    "                df_tmp = df_tmp.resample('15T').mean().round(0)\n",
    "            df_tmp = df_tmp.fillna(0)\n",
    "            tod_ = (df_tmp.index.values - df_tmp.index.values.astype('datetime64[D]')) / np.timedelta64(1, 'D')\n",
    "            dow_ = df_tmp.index.dayofweek / 7\n",
    "\n",
    "            tod.append(tod_)\n",
    "            dow.append(dow_)\n",
    "\n",
    "            df = pd.concat([df, df_tmp, ], ignore_index=True)\n",
    "\n",
    "        data = df.values\n",
    "\n",
    "        tod = np.concatenate(tod, axis=0)\n",
    "        dow = np.concatenate(dow, axis=0)\n",
    "\n",
    "        lat = np.array(lat)\n",
    "        lng = np.array(lng)\n",
    "        direction = np.array(direction)\n",
    "        print(output_path, data.shape)\n",
    "        np.savez_compressed(\n",
    "            output_path, data=data, tod=tod, dow=dow, lat=lat, lng=lng,\n",
    "            direction=direction)\n"
   ]
  },
  {
   "cell_type": "code",
   "execution_count": null,
   "metadata": {},
   "outputs": [],
   "source": [
    "dataset_dir = '/path/to/the/folder/contains/raw_files'\n",
    "# This folder needs to contain \"ca_his_raw_2019.h5\" and \"ca_meta.csv\".\n",
    "output_dir = '/path/to/the/output/folder'\n",
    "\n",
    "dataset_names = [\n",
    "    'ca_his_raw_2019.h5',\n",
    "]\n",
    "\n",
    "suffix = '2019_agg'\n",
    "process_dataset(dataset_dir, output_dir, dataset_names, suffix, True)\n"
   ]
  }
 ],
 "metadata": {
  "kernelspec": {
   "display_name": "py39",
   "language": "python",
   "name": "python3"
  },
  "language_info": {
   "codemirror_mode": {
    "name": "ipython",
    "version": 3
   },
   "file_extension": ".py",
   "mimetype": "text/x-python",
   "name": "python",
   "nbconvert_exporter": "python",
   "pygments_lexer": "ipython3",
   "version": "3.9.7"
  },
  "orig_nbformat": 4
 },
 "nbformat": 4,
 "nbformat_minor": 2
}

#$&*end#$&*
#$&*start#$&*.script_all_exp.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import argparse
import random
from script_nn_exp import main as main_nn_exp


def main():
    parser = argparse.ArgumentParser()
    parser.add_argument('--n_worker', type=int, default=32)

    args = parser.parse_args()
    n_worker = args.n_worker

    exp_setup = []
    data_names = [
        'ca_his_2019_agg',
        'gba_his_2019_agg',
        'gla_his_2019_agg',
        'sd_his_2019_agg',
    ]

    method_names = [
        'lin_0000',
        'tsm_0000',
        'rpm_0000',
        'itx_0000',
        'tsm_0001',
        'rpm_0001',
        'itx_0001',
        'rpi_0000',
    ]
    for data_name in data_names:
        for setup_id in range(4):
            for method_name in method_names:
                if (setup_id > 0 and
                        method_name in ['tsm_0000', 'rpm_0000',]):
                    is_pad = True
                else:
                    is_pad = False

                if (method_name == 'itx_0000' and
                        data_name != 'sd_his_2019_agg'):
                    continue
                exp_setup.append(
                    [data_name + f'_{setup_id:04d}', method_name, is_pad,])

    random.shuffle(exp_setup)
    for data_name, method_name, is_pad in exp_setup:
        print(data_name, method_name, is_pad)
        main_nn_exp(data_name, method_name, n_worker, is_pad=is_pad)


if __name__ == '__main__':
    main()

#$&*end#$&*
#$&*start#$&*.script_config.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
from engine.util import check_dir
from engine.config import get_datasets
from engine.config import get_methods


def main():
    largest_dir = '/path/to/the/largest/output/folder/'

    config_dir = os.path.join(
        '.', 'config')
    check_dir(config_dir)
    get_datasets(config_dir, largest_dir)
    get_methods(config_dir)


if __name__ == '__main__':
    main()

#$&*end#$&*
#$&*start#$&*.script_nn_exp.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import copy
import argparse
import torch
from engine.util import check_dir
from engine.util import parse_config
from engine.data_io import get_seq_dim
from engine.data_io import get_largest_loader as get_loader
from engine.model import get_model
from engine.train_test import nn_train
from engine.train_test import largest_mae_loss as loss_fun
from engine.train_test import get_largest_metric as get_metric


def main_wrapper():
    parser = argparse.ArgumentParser()
    parser.add_argument('--data_name')
    parser.add_argument('--method_name')
    parser.add_argument('--n_worker', type=int)
    parser.add_argument('--is_pad', type=int)

    args = parser.parse_args()
    data_name = args.data_name
    method_name = args.method_name
    n_worker = args.n_worker
    is_pad = args.is_pad
    main(data_name, method_name, n_worker, is_pad=is_pad)


def main(data_name, method_name, n_worker, is_pad=False):
    model_dir = os.path.join(
        '.', 'model', data_name)
    result_dir = os.path.join(
        '.', 'result', data_name)
    check_dir(model_dir)
    check_dir(result_dir)

    data_config = os.path.join(
        '.', 'config', f'{data_name}.config')
    data_config = parse_config(data_config, verbose=True)

    method_config = os.path.join(
        '.', 'config', f'{method_name}.config')
    method_config = parse_config(method_config, verbose=True)

    config = copy.deepcopy(method_config)
    config['data'] = data_config['data']
    config['data']['seq_len'] = config['model']['seq_len']
    config['model']['pred_len'] = config['data']['pred_len']
    config['model']['seq_dim'] = get_seq_dim(config)
    feature_variant = int(config['data']['feature_variant'])
    seq_len = int(config['data']['seq_len'])
    if feature_variant == 0:
        feat_dim = 0
    elif feature_variant == 1:
        feat_dim = seq_len * 2
    elif feature_variant == 2:
        feat_dim = 10
    config['model']['feat_dim'] = feat_dim

    if torch.cuda.is_available():
        device = 'cuda'
    else:
        device = 'cpu'
    print(device)

    fmt_str = '{0:04d}'
    model_path = os.path.join(
        model_dir, f'{method_name}_{fmt_str}.pt')
    result_path = os.path.join(
        result_dir, f'{method_name}_{fmt_str}.joblib')

    is_inverse = True
    model = get_model(config)
    nn_train(model, model_path, result_path, config,
             get_loader, loss_fun, get_metric, is_inverse,
             device, n_worker, is_pad=is_pad)

if __name__ == '__main__':
    main_wrapper()

#$&*end#$&*
#$&*start#$&*.readme.md
## Environment
The code has been tested in the following environment:
* python=3.10.11
* numpy=1.24.3
* scipy=1.10.1
* pandas=1.5.3
* torch=2.0.1

## Procedure
To reproduce the experiments, please follow the steps below:
1. Download the LargeST dataset from https://github.com/liuxu77/LargeST/
2. In ```process_dataset.ipynb```, change the path on line 1 of the third block to the directory containing the LargeST dataset.
3. In ```process_dataset.ipynb```, change the path on line 3 of the third block to your desired output directory.
4. Run ```process_dataset.ipynb``` to process the datasets.
5. In ```script_config.py```, change the path on lines 14 to the directory containing the output datasets.
6. Run ```script_config.py``` to generate config files.
7. Run ```script_all_exp.py``` to execute the experiments.
8. Run ```script_result.py``` to print the experiment results.
#$&*end#$&*
#$&*start#$&*.script_result.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""

import os
import joblib
import numpy as np


def print_result(data_config, method, method_name):
    result_dir = os.path.join(
        '.', 'result', data_config)

    result_path = os.path.join(
        result_dir, f'{method}_9999.joblib')
    if not os.path.exists(result_path):
        return

    result_pkl = joblib.load(result_path)
    metric_test = result_pkl['metric_test']

    output_str = f'{method_name},{result_pkl["n_param"]},'
    output_str += (f"{metric_test['mae'][2]:.2f},"
                   f"{metric_test['rmse'][2]:.2f},"
                   f"{metric_test['mape'][2]:.2f},"
                   f"{metric_test['mae'][5]:.2f},"
                   f"{metric_test['rmse'][5]:.2f},"
                   f"{metric_test['mape'][5]:.2f},"
                   f"{metric_test['mae'][11]:.2f},"
                   f"{metric_test['rmse'][11]:.2f},"
                   f"{metric_test['mape'][11]:.2f},"
                   f"{np.mean(metric_test['mae']):.2f},"
                   f"{np.mean(metric_test['rmse']):.2f},"
                   f"{np.mean(metric_test['mape']):.2f},")

    print(output_str)


def main():
    data_names = [
        'ca_his_2019_agg',
        'gba_his_2019_agg',
        'gla_his_2019_agg',
        'sd_his_2019_agg',
    ]

    pcts_new = [0, 0.1, 0, 0.1, ]
    pcts_missing = [0, 0, 0.1, 0.1, ]

    methods = [
        'lin_0000',
        'tsm_0000',
        'rpm_0000',
        'itx_0000',
        'tsm_0001',
        'rpm_0001',
        'itx_0001',
        'rpi_0000',
    ]

    method_names = [
        'Linear',
        'TSMixer',
        'RPMixer',
        'iXFMR',
        'TSMixer+EiM',
        'RPMixer+EiM',
        'iXFMR+EiM',
        'iXFMR+EiM+RP',
    ]

    for data_name in data_names:
        for i, (pct_new, pct_missing) in enumerate(
                zip(pcts_new, pcts_missing)):

            output_str = (f'{data_name},{pct_new:0.1f},'
                          f'{pct_missing:0.1f},')
            print(output_str)
            print(('method,n_param,'
                   'MAE@3,RMSE@3,MAPE@3,'
                   'MAE@6,RMSE@6,MAPE@6,'
                   'MAE@12,RMSE@12,MAPE@12,'
                   'MAE(avg),RMSE(avg),MAPE(avg),'))
            data_config = f'{data_name}_{i:04d}'
            for method, method_name in zip(methods, method_names):
                print_result(data_config, method, method_name)
            print()


if __name__ == '__main__':
    main()

#$&*end#$&*
#$&*start#$&*.engine/util.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import configparser
import pathlib
from collections import OrderedDict


def parse_config(config_path, verbose=False):
    parser = configparser.ConfigParser()
    parser.read(config_path)
    if verbose:
        print(config_path)
    config_dict = OrderedDict()
    for key_0 in parser:
        config_dict[key_0] = OrderedDict()
        for key_1 in parser[key_0]:
            val = parser[key_0][key_1]
            if val == 'None':
                val = None
            config_dict[key_0][key_1] = val
            if verbose:
                print(f'  {key_0}.{key_1}={val}')
    return config_dict


def check_dir(dir_path):
    path = pathlib.Path(dir_path)
    path.mkdir(parents=True, exist_ok=True)

#$&*end#$&*
#$&*start#$&*.engine/__init__.py

#$&*end#$&*
#$&*start#$&*.engine/data_io/util.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np


def get_seq_dim(config):
    data_path = config['data']['data_path']
    data = np.load(data_path)['data']
    return data.shape[1]

#$&*end#$&*
#$&*start#$&*.engine/data_io/largest_io.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np
from torch.utils.data import Dataset
from torch.utils.data import DataLoader


def _normalize(data):
    data_mu = np.mean(data)
    data_sigma = np.std(data)
    if data_sigma < 1e-06:
        data_sigma = 1
    data -= data_mu
    data /= data_sigma
    return data


def _convert_circular(data):
    data_0 = np.cos(data * 2 * np.pi)
    data_1 = np.sin(data * 2 * np.pi)
    return np.array([data_0, data_1, ])


class TimeSeries(Dataset):
    def __init__(self, data, tod, dow, lat, lng, direction,
                 seq_len, pred_len, partition,
                 frac_test=0.2, frac_valid=0.2, frac_train=0.6,
                 feature_variant=1, seed=666, is_pad=False,
                 pct_new=0.0, pct_missing=0.0):
        assert partition in ['train', 'valid', 'test', ]

        self.seq_len = seq_len
        self.pred_len = pred_len
        self.is_pad = is_pad

        seq_dim = data.shape[1]
        rng = np.random.default_rng(seed)
        random_vec = rng.permutation(seq_dim)

        mask_not_new = np.ones(seq_dim, dtype=bool)
        n_new = 0
        if pct_new > 0:
            n_new = np.ceil(seq_dim * pct_new)
            n_new = int(n_new)
            mask_not_new[random_vec[:n_new]] = False
        self.mask_not_new = mask_not_new

        mask_not_missing = np.ones(seq_dim, dtype=bool)
        n_missing = 0
        if pct_missing > 0:
            n_missing = np.ceil(seq_dim * pct_missing)
            n_missing = int(n_missing)
            mask_not_missing[random_vec[n_new:n_missing]] = False
        self.mask_not_missing = mask_not_missing

        n_data = data.shape[0]
        n_test = int(n_data * frac_test)
        n_valid = int(n_data * frac_valid)
        data_usage = frac_test + frac_valid + frac_train
        if np.isclose(data_usage, 1.0):
            n_train = n_data - n_test - n_valid
            n_nonuse = 0
        else:
            n_train = int(n_data * frac_train)
            n_nonuse = n_data - n_test - n_valid - n_train

        train_start = max(0, n_nonuse - seq_len)
        train_end = n_nonuse + n_train
        data_mu = np.mean(data[train_start:train_end, :],
                          axis=0, keepdims=True)
        data_sigma = np.std(data[train_start:train_end, :],
                            axis=0, keepdims=True)
        data_sigma[0, data_sigma[0, :] < 1e-6] = 1

        self.data_mu = np.expand_dims(data_mu.T, 0)
        self.data_sigma = np.expand_dims(data_sigma.T, 0)

        if partition == 'train':
            segment_start = max(0, n_nonuse - seq_len)
            segment_end = n_nonuse + n_train
        elif partition == 'valid':
            segment_start = n_nonuse + n_train - seq_len
            segment_end = n_nonuse + n_train + n_valid
        elif partition == 'test':
            segment_start = n_nonuse + n_train + n_valid - seq_len
            segment_end = n_data

        self.partition = partition
        self.feature_variant = feature_variant
        self.data = ((data[segment_start:segment_end, :] - data_mu) /
                     data_sigma)
        self.tod = tod[segment_start:segment_end]
        self.dow = dow[segment_start:segment_end]

        self.lat = np.expand_dims(_normalize(lat), 1)
        self.lng = np.expand_dims(_normalize(lng), 1)
        self.direction = np.zeros((direction.shape[0], 4))
        self.direction[direction == 0, 0] = 1
        self.direction[direction == 1, 1] = 1
        self.direction[direction == 2, 2] = 1
        self.direction[direction == 3, 3] = 1
        self.direction[:, 0] = _normalize(self.direction[:, 0])
        self.direction[:, 1] = _normalize(self.direction[:, 1])
        self.direction[:, 2] = _normalize(self.direction[:, 2])
        self.direction[:, 3] = _normalize(self.direction[:, 3])
        self.n_data = self.data.shape[0] - seq_len - pred_len + 1

    def __len__(self):
        return self.n_data

    def __getitem__(self, index):
        partition = self.partition
        feature_variant = self.feature_variant

        seq_len = self.seq_len
        pred_len = self.pred_len
        is_pad = self.is_pad

        x_start = index
        x_end = x_start + seq_len

        y_start = x_end
        y_end = y_start + pred_len

        data_x = self.data[x_start:x_end, :].T
        data_y = self.data[y_start:y_end, :].T

        if feature_variant == 0:
            pass  # no feature is used
        if feature_variant == 1:
            n_dim = data_x.shape[0]
            feat_x = np.concatenate(
                (self.tod[x_start:x_end], self.dow[x_start:x_end], ),
                axis=0)
            feat_x = np.tile(feat_x, (n_dim, 1))
            data_x = np.concatenate((data_x, feat_x, ), axis=1)
        elif feature_variant == 2:
            n_dim = data_x.shape[0]
            tod_feat = _convert_circular(self.tod[x_end])
            dow_feat = _convert_circular(self.dow[x_end])

            time_feat = np.concatenate(
                (tod_feat, dow_feat, ), axis=0)
            time_feat = np.tile(time_feat, (n_dim, 1))
            data_x = np.concatenate(
                (data_x, time_feat, self.lat, self.lng,
                 self.direction, ), axis=1)
            # seq_len + 4 + 1 + 1 + 4

        if is_pad:
            if partition == 'train':
                data_x[np.logical_not(self.mask_not_new), :] = 0
                data_y[np.logical_not(self.mask_not_new), :] = 0
            elif partition == 'valid' or partition == 'test':
                data_x[np.logical_not(self.mask_not_missing), :] = 0
                data_y[np.logical_not(self.mask_not_missing), :] = 0
        else:
            if partition == 'train':
                data_x = data_x[self.mask_not_new, :]
                data_y = data_y[self.mask_not_new, :]
            elif partition == 'valid' or partition == 'test':
                data_x = data_x[self.mask_not_missing, :]
                data_y = data_y[self.mask_not_missing, :]
        return data_x, data_y

    def inverse_transform(self, data):
        partition = self.partition
        is_pad = self.is_pad
        if is_pad:
            if partition == 'train':
                data[:, self.mask_not_new, :] = (
                    (data[:, self.mask_not_new, :] *
                     self.data_sigma[:, self.mask_not_new, :]) +
                    self.data_mu[:, self.mask_not_new, :])
            elif partition == 'valid' or partition == 'test':
                data[:, self.mask_not_missing, :] = (
                    (data[:, self.mask_not_missing, :] *
                     self.data_sigma[:, self.mask_not_missing, :]) +
                    self.data_mu[:, self.mask_not_missing, :])
        else:
            if partition == 'train':
                data = ((data * self.data_sigma[:, self.mask_not_new, :]) +
                        self.data_mu[:, self.mask_not_new, :])
            elif partition == 'valid' or partition == 'test':
                data = ((data * self.data_sigma[:, self.mask_not_missing, :]) +
                        self.data_mu[:, self.mask_not_missing, :])
        return data

    def get_mask(self):
        partition = self.partition
        if partition == 'train':
            return self.mask_not_new
        elif partition == 'valid' or partition == 'test':
            return self.mask_not_missing


def get_time_series_loader(partition, config, n_worker, is_pad=False):
    data_path = config['data']['data_path']

    seq_len = int(config['data']['seq_len'])
    pred_len = int(config['data']['pred_len'])
    frac_test = float(config['data']['frac_test'])
    frac_valid = float(config['data']['frac_valid'])
    frac_train = float(config['data']['frac_train'])
    feature_variant = int(config['data']['feature_variant'])

    seed = int(config['data']['seed'])
    pct_new = float(config['data']['pct_new'])
    pct_missing = float(config['data']['pct_missing'])

    batch_size = int(config['model']['batch_size'])

    shuffle_flag = False
    drop_last_flag = False
    if partition == 'train':
        shuffle_flag = True
        drop_last_flag = True

    data = np.load(data_path)['data']
    tod = np.load(data_path)['tod']
    dow = np.load(data_path)['dow']
    lat = np.load(data_path)['lat']
    lng = np.load(data_path)['lng']
    direction = np.load(data_path)['direction']

    dataset = TimeSeries(
        data, tod, dow, lat, lng, direction, seq_len, pred_len, partition,
        frac_test=frac_test, frac_valid=frac_valid, frac_train=frac_train,
        feature_variant=feature_variant, seed=seed, is_pad=is_pad,
        pct_new=pct_new, pct_missing=pct_missing)
    data_loader = DataLoader(
        dataset,
        batch_size=batch_size,
        shuffle=shuffle_flag,
        num_workers=n_worker,
        drop_last=drop_last_flag)
    return data_loader, dataset

#$&*end#$&*
#$&*start#$&*.engine/data_io/__init__.py
from .largest_io import get_time_series_loader as get_largest_loader
from .util import get_seq_dim

#$&*end#$&*
#$&*start#$&*.engine/config/dataset_config.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import numpy as np
from .util import write_config


def _get_largest_dataset(config_dir, data_dir, data_name,
                         pred_len, seed, pct_new, pct_missing,
                         config_id):
    data_path = os.path.join(data_dir, f'{data_name}.npz')

    frac_test = 0.2
    frac_valid = 0.2
    frac_train = 0.6

    feature_variant = 1

    config_dict = {}
    config_dict['data'] = {}
    config_dict['data']['data_name'] = data_name
    config_dict['data']['data_path'] = data_path
    config_dict['data']['pred_len'] = pred_len
    config_dict['data']['frac_test'] = frac_test
    config_dict['data']['frac_valid'] = frac_valid
    config_dict['data']['frac_train'] = frac_train
    config_dict['data']['feature_variant'] = feature_variant
    config_dict['data']['seed'] = seed
    config_dict['data']['pct_new'] = pct_new
    config_dict['data']['pct_missing'] = pct_missing

    config_path = os.path.join(
        config_dir, f'{data_name}_{config_id:04d}.config')
    write_config(config_dict, config_path)


def get_datasets(config_dir, largest_dir):
    pred_len = 12
    data_names = [
        'ca_his_2019_agg',
        'gba_his_2019_agg',
        'gla_his_2019_agg',
        'sd_his_2019_agg',
    ]
    seed = 666
    pct_new = [0, 0.1, 0, 0.1, ]
    pct_missing = [0, 0, 0.1, 0.1, ]

    n_setting = len(pct_new)

    rng = np.random.default_rng(seed)
    seeds = rng.integers(0, 2**32 - 1, n_setting)

    for data_name in data_names:
        config_id = 0
        for i in range(n_setting):
            _get_largest_dataset(
                config_dir, largest_dir, data_name,
                pred_len, seeds[i], pct_new[i], pct_missing[i],
                config_id)
            config_id += 1

#$&*end#$&*
#$&*start#$&*.engine/config/util.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import configparser


def write_config(config_dict, config_path):
    config_parser = configparser.ConfigParser()
    for key in config_dict:
        config_parser[key] = config_dict[key]

    with open(config_path, 'w') as f:
        config_parser.write(f)
#$&*end#$&*
#$&*start#$&*.engine/config/__init__.py
from .dataset_config import get_datasets
from .method_config import get_methods

#$&*end#$&*
#$&*start#$&*.engine/config/method_config.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
from .util import write_config


def get_methods(config_dir):
    prefix = 'lin'
    config_id = 0
    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_linear()
    write_config(config_dict, config_path)
    config_id += 1

    prefix = 'tsm'
    config_id = 0
    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_tsmixer()
    write_config(config_dict, config_path)
    config_id += 1

    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_tsmixer()
    config_dict['model']['is_itrx'] = 'True'
    write_config(config_dict, config_path)
    config_id += 1

    prefix = 'rpm'
    config_id = 0
    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_rpmixer()
    write_config(config_dict, config_path)
    config_id += 1

    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_rpmixer()
    config_dict['model']['is_itrx'] = 'True'
    write_config(config_dict, config_path)
    config_id += 1

    prefix = 'itx'
    config_id = 0
    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_itrain()
    write_config(config_dict, config_path)
    config_id += 1

    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_itrain()
    config_dict['model']['is_itrx'] = 'True'
    write_config(config_dict, config_path)
    config_id += 1

    prefix = 'rpi'
    config_id = 0
    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_rpit()
    write_config(config_dict, config_path)
    config_id += 1


def _get_linear():
    seq_len = 96
    is_normal = 'True'

    lr = 0.001
    n_epoch = 100
    batch_size = 32

    config = {}
    config['model'] = {}
    config['model']['model_name'] = 'Linear'
    config['model']['seq_len'] = seq_len
    config['model']['is_normal'] = is_normal

    config['model']['lr'] = lr
    config['model']['n_epoch'] = n_epoch
    config['model']['batch_size'] = batch_size
    return config


def _get_tsmixer():
    seq_len = 96
    hidden_dim = 64
    n_heads = 8
    n_block = 8
    activation = 'gelu'
    dropout = 0.0
    is_normal = 'True'
    is_itrx = 'False'

    lr = 0.001
    n_epoch = 100
    batch_size = 32

    config = {}
    config['model'] = {}
    config['model']['model_name'] = 'TSMixer'
    config['model']['seq_len'] = seq_len
    config['model']['hidden_dim'] = hidden_dim
    config['model']['is_itrx'] = is_itrx
    config['model']['n_heads'] = n_heads
    config['model']['n_block'] = n_block
    config['model']['activation'] = activation
    config['model']['dropout'] = dropout
    config['model']['is_normal'] = is_normal

    config['model']['lr'] = lr
    config['model']['n_epoch'] = n_epoch
    config['model']['batch_size'] = batch_size
    return config


def _get_itrain():
    seq_len = 96
    d_model = 512
    n_heads = 8
    d_ff = 512
    n_layer = 4
    is_itrx = 'False'
    dropout = 0.1
    is_normal = 'True'

    lr = 0.0001
    n_epoch = 100
    batch_size = 16

    config = {}
    config['model'] = {}
    config['model']['model_name'] = 'iTransformer'
    config['model']['seq_len'] = seq_len
    config['model']['d_model'] = d_model
    config['model']['n_heads'] = n_heads
    config['model']['d_ff'] = d_ff
    config['model']['n_layer'] = n_layer
    config['model']['is_itrx'] = is_itrx
    config['model']['dropout'] = dropout
    config['model']['is_normal'] = is_normal

    config['model']['lr'] = lr
    config['model']['n_epoch'] = n_epoch
    config['model']['batch_size'] = batch_size
    return config


def _get_rpit():
    seq_len = 96
    d_model = 512
    n_heads = 8
    d_ff = 512
    n_layer = 4
    dropout = 0.1
    is_normal = 'True'
    is_ln = 'True'

    lr = 0.0001
    n_epoch = 100
    batch_size = 16

    config = {}
    config['model'] = {}
    config['model']['model_name'] = 'RPiT'
    config['model']['seq_len'] = seq_len
    config['model']['d_model'] = d_model
    config['model']['n_heads'] = n_heads
    config['model']['d_ff'] = d_ff
    config['model']['n_layer'] = n_layer
    config['model']['dropout'] = dropout
    config['model']['is_ln'] = is_ln
    config['model']['is_normal'] = is_normal

    config['model']['lr'] = lr
    config['model']['n_epoch'] = n_epoch
    config['model']['batch_size'] = batch_size
    return config


def _get_rpmixer():
    seq_len = 96
    proj_dim = -1
    dim_factor = 1.0
    n_heads = 8
    n_layer = 8
    norm_layer = 'BN'
    activation = 'gelu'
    is_preact = 'True'
    is_random = 'True'
    is_normal = 'True'
    is_freq = 'False'
    is_itrx = 'False'

    lr = 0.001
    n_epoch = 100
    batch_size = 32

    config = {}
    config['model'] = {}
    config['model']['model_name'] = 'RPMixer'
    config['model']['seq_len'] = seq_len
    config['model']['proj_dim'] = proj_dim
    config['model']['dim_factor'] = dim_factor
    config['model']['is_itrx'] = is_itrx
    config['model']['n_heads'] = n_heads
    config['model']['n_layer'] = n_layer
    config['model']['norm_layer'] = norm_layer
    config['model']['activation'] = activation
    config['model']['is_preact'] = is_preact
    config['model']['is_random'] = is_random
    config['model']['is_normal'] = is_normal
    config['model']['is_freq'] = is_freq

    config['model']['lr'] = lr
    config['model']['n_epoch'] = n_epoch
    config['model']['batch_size'] = batch_size
    return config

#$&*end#$&*
#$&*start#$&*.engine/train_test/util.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import torch


def check_checkpoint(model_path, n_epoch):
    for i in range(n_epoch):
        model_path_i = model_path.format(i)
        if os.path.isfile(model_path_i):
            try:
                _ = torch.load(model_path_i, map_location='cpu')
            except:
                print(f'{model_path_i} can not be opened. It is removed!')
                os.remove(model_path_i)

#$&*end#$&*
#$&*start#$&*.engine/train_test/largest_metric.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import torch
import numpy as np


def _MAE(pred, gtrue):
    mask = np.round(gtrue).astype(int) > 0
    mask = mask.astype(float)
    mask /= np.mean(mask)
    loss = np.abs(pred - gtrue)
    loss = loss * mask
    loss[np.isnan(loss)] = 0
    return np.mean(loss)


def _MSE(pred, gtrue):
    mask = np.round(gtrue).astype(int) > 0
    mask = mask.astype(float)
    mask /= np.mean(mask)
    loss = (pred - gtrue) ** 2
    loss = loss * mask
    loss[np.isnan(loss)] = 0
    return np.mean(loss)


def _RMSE(pred, gtrue):
    return np.sqrt(_MSE(pred, gtrue))


def _sMAPE(pred, gtrue):
    with np.errstate(divide='ignore', invalid='ignore'):
        mask = np.round(gtrue).astype(int) > 0
        mask = mask.astype('float')
        mask /= mask.mean()
        mape = np.abs(pred - gtrue) / (np.abs(pred) + np.abs(gtrue))
        mape = np.nan_to_num(mask * mape)
        return np.mean(mape) * 100

def _MAPE(pred, gtrue):
    with np.errstate(divide='ignore', invalid='ignore'):
        mask = np.round(gtrue).astype(int) > 0
        mask = mask.astype('float')
        mask /= mask.mean()
        mape = np.abs((pred - gtrue) / gtrue)
        mape = np.nan_to_num(mask * mape)
        return np.mean(mape) * 100


def get_metric(pred, gtrue, is_mae_only=False):
    pred_len = pred.shape[2]
    mae = np.zeros(pred_len)
    if not is_mae_only:
        rmse = np.zeros(pred_len)
        mape = np.zeros(pred_len)
        smape = np.zeros(pred_len)
    for i in range(pred_len):
        mae[i] = _MAE(pred[:, :, i], gtrue[:, :, i])
        if not is_mae_only:
            rmse[i] = _RMSE(pred[:, :, i], gtrue[:, :, i])
            mape[i] = _MAPE(pred[:, :, i], gtrue[:, :, i])
            smape[i] = _sMAPE(pred[:, :, i], gtrue[:, :, i])

    if is_mae_only:
        return mae
    else:
        metric = {}
        metric['mae'] = mae
        metric['rmse'] = rmse
        metric['mape'] = mape
        metric['smape'] = smape
        return metric


def mae_loss(dataset, pred, gtrue, device):
    gtrue_np = gtrue.detach().cpu().numpy()
    gtrue_np = dataset.inverse_transform(gtrue_np)
    mask = np.round(gtrue_np).astype(int) > 0
    mask = mask.astype(float)
    mask /= np.mean(mask)
    mask = torch.from_numpy(mask)
    mask = torch.where(torch.isnan(mask), torch.zeros_like(mask), mask)
    mask = mask.to(device, dtype=torch.float32)

    loss = torch.abs(pred - gtrue)
    loss = loss * mask
    loss = torch.where(torch.isnan(loss), torch.zeros_like(loss), loss)
    return torch.mean(loss)

#$&*end#$&*
#$&*start#$&*.engine/train_test/__init__.py
from .nn_train import nn_train
from .largest_metric import get_metric as get_largest_metric
from .largest_metric import mae_loss as largest_mae_loss

#$&*end#$&*
#$&*start#$&*.engine/train_test/nn_test.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np
import torch


def nn_test(data_loader, dataset, model, get_metric, device,
            is_inverse, is_mae_only):
    pred = []
    gtrue = []

    model.eval()
    with torch.no_grad():
        for batch_x, batch_y in data_loader:
            batch_x = batch_x.to(device, dtype=torch.float32)
            batch_y = batch_y.to(device, dtype=torch.float32)
            pred_i = model.forward(batch_x)

            pred_i = pred_i.detach().cpu().numpy()
            gtrue_i = batch_y.detach().cpu().numpy()
            pred.append(pred_i)
            gtrue.append(gtrue_i)

    pred = np.concatenate(pred, axis=0)
    gtrue = np.concatenate(gtrue, axis=0)

    if is_inverse:
        pred = dataset.inverse_transform(pred)
        gtrue = dataset.inverse_transform(gtrue)
    if is_mae_only:
        mae = get_metric(pred, gtrue, is_mae_only=True)
        return np.mean(mae)
    else:
        return get_metric(pred, gtrue)

#$&*end#$&*
#$&*start#$&*.engine/train_test/nn_train.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import time
import joblib
import numpy as np
import torch
import torch.nn as nn
from .nn_test import nn_test
from .util import check_checkpoint


class EarlyStopping:
    """
    Early stopping

    Modified from https://github.com/cure-lab/LTSF-Linear
    """

    def __init__(self, patience=7):
        self.patience = patience
        self.counter = 0
        self.best_loss = None
        self.early_stop = False

    def __call__(self, loss_valid, model_pkl, result_pkl):
        if self.best_loss is None:
            self.best_loss = loss_valid
            self.model_pkl = model_pkl
            self.result_pkl = result_pkl

        elif loss_valid >= self.best_loss:
            self.counter += 1
            if self.counter >= self.patience:
                self.early_stop = True
        else:
            self.best_loss = loss_valid
            self.counter = 0
            if not (np.mean(result_pkl['metric_test']['mae']) == 0 and
                    np.mean(result_pkl['metric_valid']['mae']) == 0):
                self.model_pkl = model_pkl
                self.result_pkl = result_pkl


def nn_train(model, model_path, result_path, config,
             get_loader, loss_fun, get_metric, is_inverse,
             device, n_worker, is_pad=False):
    model.to(device)
    model.train()

    loader_train, dataset_train = get_loader(
        'train', config, n_worker, is_pad=is_pad)
    loader_valid, dataset_valid = get_loader(
        'valid', config, n_worker, is_pad=is_pad)
    loader_test, dataset_test = get_loader(
        'test', config, n_worker, is_pad=is_pad)

    lr = float(config['model']['lr'])
    n_iter = len(loader_train)
    n_epoch = int(config['model']['n_epoch'])

    optimizer = torch.optim.AdamW(
        model.parameters(), lr=lr)

    model_path_final = model_path.format(9999)
    result_path_final = result_path.format(9999)
    if (os.path.isfile(model_path_final) and
            os.path.isfile(result_path_final)):
        return

    early_stopper = EarlyStopping()
    check_checkpoint(model_path, n_epoch)
    start_epoch = 0
    loss_train = np.zeros(n_epoch)
    toc_train = np.zeros(n_epoch)
    for i in range(start_epoch, n_epoch):
        model_path_i = model_path.format(i)
        result_path_i = result_path.format(i)
        if os.path.isfile(model_path_i):
            print(f'loading {model_path_i}')
            model_pkl = torch.load(model_path_i, map_location='cpu')
            loss_train = model_pkl['loss_train']
            toc_train = model_pkl['toc_train']
            loss_valid = model_pkl['loss_valid']
            loss_epoch = loss_train[i]
            toc_epoch = toc_train[i]

            model.load_state_dict(
                model_pkl['model_state_dict'])
            model.to(device)
            model.train()

            optimizer.load_state_dict(
                model_pkl['optimizer_state_dict'])

            if os.path.isfile(result_path_i):
                result_pkl = joblib.load(result_path_i)
                metric_test = result_pkl['metric_test']
            else:
                metric_valid = nn_test(
                    loader_valid, dataset_valid, model,
                    get_metric, device, is_inverse, False)
                metric_test = nn_test(
                    loader_test, dataset_test, model,
                    get_metric, device, is_inverse, False)
                result_pkl = {}
                result_pkl['loss_valid'] = loss_valid
                result_pkl['metric_test'] = metric_test
                result_pkl['metric_valid'] = metric_valid
                result_pkl['n_param'] = model.get_n_param()
                joblib.dump(result_pkl, result_path_i)

                model_pkl = {}
                model_pkl['loss_train'] = loss_train
                model_pkl['loss_valid'] = loss_valid
                model_pkl['metric_test'] = metric_test
                model_pkl['metric_valid'] = metric_valid
                model_pkl['toc_train'] = toc_train
                model_pkl['model_state_dict'] = model.state_dict()
                model_pkl['optimizer_state_dict'] = optimizer.state_dict()
                torch.save(model_pkl, model_path_i)

            mae_test = np.mean(metric_test['mae'])

            print((f'epoch {i + 1}/{n_epoch}, '
                   f'train loss={loss_epoch:0.4f}, '
                   f'train time={toc_epoch:0.2f}, '
                   f'valid mae={loss_valid:0.4f}, '
                   f'test mae={mae_test:0.4f}.'))

            early_stopper(loss_valid, model_pkl, result_pkl)
            if early_stopper.early_stop or i == n_epoch - 1:
                torch.save(early_stopper.model_pkl,
                           model_path_final)
                joblib.dump(early_stopper.result_pkl,
                            result_path_final)
                print(f'early stopped at epoch {i + 1}.')
                return
            continue

        tic = time.time()
        loss_epoch = 0
        model.train()
        for batch_x, batch_y in loader_train:
            optimizer.zero_grad()

            batch_x = batch_x.to(device, dtype=torch.float32)
            batch_y = batch_y.to(device, dtype=torch.float32)

            pred = model.forward(batch_x)
            loss = loss_fun(dataset_train, pred, batch_y, device)

            loss.backward()
            optimizer.step()
            loss_epoch += loss.item()

        loss_epoch /= n_iter
        toc_epoch = time.time() - tic

        loss_train[i] = loss_epoch
        toc_train[i] = toc_epoch

        loss_valid = nn_test(
            loader_valid, dataset_valid, model,
            get_metric, device, is_inverse, True)
        metric_valid = nn_test(
            loader_valid, dataset_valid, model,
            get_metric, device, is_inverse, False)
        metric_test = nn_test(
            loader_test, dataset_test, model,
            get_metric, device, is_inverse, False)

        model_pkl = {}
        model_pkl['loss_train'] = loss_train
        model_pkl['loss_valid'] = loss_valid
        model_pkl['metric_test'] = metric_test
        model_pkl['metric_valid'] = metric_valid
        model_pkl['toc_train'] = toc_train
        model_pkl['model_state_dict'] = model.state_dict()
        model_pkl['optimizer_state_dict'] = optimizer.state_dict()
        torch.save(model_pkl, model_path_i)

        result_pkl = {}
        result_pkl['loss_valid'] = loss_valid
        result_pkl['metric_test'] = metric_test
        result_pkl['metric_valid'] = metric_valid
        result_pkl['n_param'] = model.get_n_param()
        joblib.dump(result_pkl, result_path_i)

        mae_test = np.mean(metric_test['mae'])

        print((f'epoch {i + 1}/{n_epoch}, '
               f'train loss={loss_epoch:0.4f}, '
               f'train time={toc_epoch:0.2f}, '
               f'valid mae={loss_valid:0.4f}, '
               f'test mae={mae_test:0.4f}.'))

        early_stopper(loss_valid, model_pkl, result_pkl)
        if early_stopper.early_stop or i == n_epoch - 1:
            torch.save(early_stopper.model_pkl,
                       model_path_final)
            joblib.dump(early_stopper.result_pkl,
                        result_path_final)
            print(f'early stopped at epoch {i + 1}.')
            return

#$&*end#$&*
#$&*start#$&*.engine/model/tsmixer.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import torch
import torch.nn as nn
from collections import OrderedDict


class _iTrxLayer(nn.Module):
    def __init__(self, in_len, hidden_dim, n_heads, dropout):
        super(_iTrxLayer, self).__init__()

        self.attention = nn.MultiheadAttention(
            in_len, n_heads, dropout=dropout, batch_first=True)
        self.add_module('attention', self.attention)

        key = torch.randn(1, hidden_dim, in_len)
        self.key = torch.nn.Parameter(key)
        self.register_parameter(name='key', param=self.key)

        value = torch.randn(1, hidden_dim, in_len)
        self.value = torch.nn.Parameter(value)
        self.register_parameter(name='value', param=self.value)

    def forward(self, x):
        # x = [batch_size, in_dim, in_len, ]
        # y = [batch_size, out_dim, in_len, ]

        key = self.key.expand(x.shape[0], -1, -1)
        value = self.value.expand(x.shape[0], -1, -1)
        y, _ = self.attention.forward(
            x, key, value, need_weights=False)
        return y


class _Block(nn.Module):
    """
    TSMixer block

    Modified from https://github.com/google-research/google-research/blob/master/tsmixer
    """

    def __init__(self, in_len, in_dim, hidden_dim, is_itrx, n_heads, activation, dropout):
        super(_Block, self).__init__()

        if activation == 'relu':
            self.activation = nn.ReLU()
        elif activation == 'gelu':
            self.activation = nn.GELU()

        self.bn_0 = nn.BatchNorm2d(1)
        self.linear_0 = nn.Linear(in_len, in_len)
        self.dropout_0 = nn.Dropout(dropout)

        self.bn_1 = nn.BatchNorm2d(1)
        if is_itrx:
            self.linear_1 = _iTrxLayer(
                in_len, hidden_dim, n_heads, dropout)
        else:
            self.linear_1 = nn.Linear(in_dim, hidden_dim)
        self.dropout_1 = nn.Dropout(dropout)
        if is_itrx:
            self.linear_2 = _iTrxLayer(
                in_len, hidden_dim, n_heads, dropout)
        else:
            self.linear_2 = nn.Linear(hidden_dim, in_dim)
        self.dropout_2 = nn.Dropout(dropout)
        self.is_itrx = is_itrx

    def forward(self, x):
        # x = [batch_size, in_dim, x_len, ]
        # y = [batch_size, in_dim, x_len, ]

        is_itrx = self.is_itrx

        h = torch.unsqueeze(x, 1)
        h = self.bn_0(h)
        h = h[:, 0, :, :]
        h = self.linear_0(h)
        h = self.activation(h)
        h = self.dropout_0(h)
        x = x + h

        h = torch.unsqueeze(x, 1)
        h = self.bn_1(h)
        h = h[:, 0, :, :]
        if is_itrx:
            h = self.linear_1(h)
            h = self.dropout_1(h)
            h = self.linear_2(h)
            h = self.dropout_2(h)
        else:
            h = torch.transpose(h, 1, 2)
            h = self.linear_1(h)
            h = self.activation(h)
            h = self.dropout_1(h)
            h = self.linear_2(h)
            h = self.activation(h)
            h = self.dropout_2(h)
            h = torch.transpose(h, 1, 2)
        y = x + h
        return y


class TSMixer(nn.Module):
    """
    TSMixer

    Modified from https://github.com/google-research/google-research/blob/master/tsmixer
    """

    def __init__(self, seq_len, pred_len, seq_dim, feat_dim,
                 hidden_dim, is_itrx, n_heads, n_block, activation, dropout,
                 is_normal):
        super(TSMixer, self).__init__()
        self.model_name = 'TSMixer'
        seq_feat_len = seq_len + feat_dim

        layers = OrderedDict()
        for i in range(n_block):
            layers[f'block_{i}'] = _Block(
                seq_feat_len, seq_dim, hidden_dim,
                is_itrx, n_heads, activation, dropout)
            self.add_module(
                f'block_{i}', layers[f'block_{i}'])
        self.encoder_layers = layers
        self.decoder = nn.Linear(seq_feat_len, pred_len)

        self.seq_len = seq_len
        self.seq_dim = seq_dim
        self.n_block = n_block
        self.is_normal = is_normal

    def forward(self, x):
        # x = [batch_size, seq_dim, seq_len, ]
        # y = [batch_size, seq_dim, pred_len, ]
        is_normal = self.is_normal
        seq_len = self.seq_len
        if is_normal:
            x_ = x.detach()
            x_mu = torch.mean(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma = torch.std(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma[x_sigma < 1e-6] = 1.0
            x[:, :, :seq_len] = (x[:, :, :seq_len] - x_mu) / x_sigma

        n_block = self.n_block
        for i in range(n_block):
            x = self.encoder_layers[f'block_{i}'](x)
        y = self.decoder(x)

        if is_normal:
            y = (y * x_sigma) + x_mu
        return y

    def get_n_param(self):
        n_param = 0
        for param in self.parameters():
            n_param += torch.numel(param)
        return n_param

#$&*end#$&*
#$&*start#$&*.engine/model/rpmixer.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np
import torch
import torch.nn as nn
from collections import OrderedDict


class _ComplexLinear(nn.Module):
    """
    https://github.com/wavefrontshaping/complexPyTorch/tree/master
    """

    def __init__(self, in_features, out_features):
        super(_ComplexLinear, self).__init__()
        self.linear_real = nn.Linear(in_features, out_features)
        self.linear_imag = nn.Linear(in_features, out_features)

    def forward(self, x):
        x_freq = torch.fft.fft(x)
        y_freq = _apply_complex(
            self.linear_real, self.linear_imag, x_freq)
        return torch.fft.ifft(y_freq).real


def _apply_complex(func_real, func_imag, x, dtype=torch.complex64):
    return ((func_real(x.real)-func_imag(x.imag)).type(dtype) +
            1j*(func_real(x.imag)+func_imag(x.real)).type(dtype))


class _BatchNorm2d(nn.Module):
    def __init__(self):
        super(_BatchNorm2d, self).__init__()
        self.bn = nn.BatchNorm2d(1)

    def forward(self, h):
        h = torch.unsqueeze(h, 1)
        h = self.bn(h)
        h = h[:, 0, :, :]
        return h


class _iTrxLayer(nn.Module):
    def __init__(self, in_len, hidden_dim, n_heads):
        super(_iTrxLayer, self).__init__()

        self.attention = nn.MultiheadAttention(
            in_len, n_heads, batch_first=True)
        self.add_module('attention', self.attention)

        key = torch.randn(1, hidden_dim, in_len)
        self.key = torch.nn.Parameter(key)
        self.register_parameter(name='key', param=self.key)

        value = torch.randn(1, hidden_dim, in_len)
        self.value = torch.nn.Parameter(value)
        self.register_parameter(name='value', param=self.value)

    def forward(self, x):
        # x = [batch_size, in_dim, in_len, ]
        # y = [batch_size, out_dim, in_len, ]

        key = self.key.expand(x.shape[0], -1, -1)
        value = self.value.expand(x.shape[0], -1, -1)
        y, _ = self.attention.forward(
            x, key, value, need_weights=False)
        return y


class _TransLinear(nn.Module):
    def __init__(self, in_dim, in_len, out_dim, is_itrx, n_heads,
                 is_preact, norm_layer, activation):
        super(_TransLinear, self).__init__()
        if activation == 'relu':
            self.activation = nn.ReLU()
        elif activation == 'gelu':
            self.activation = nn.GELU()
        if is_itrx:
            self.linear = _iTrxLayer(
                in_len, out_dim, n_heads)
        else:
            self.linear = nn.Linear(in_dim, out_dim)

        if norm_layer == 'BN':
            self.normalize = _BatchNorm2d()
        elif norm_layer == 'LN':
            self.normalize = nn.LayerNorm([in_dim, in_len, ])
        elif norm_layer == 'IN':
            self.normalize = nn.InstanceNorm1d(in_dim)
        else:
            self.normalize = nn.Identity()
        self.add_module('normalize', self.normalize)

        self.is_itrx = is_itrx
        self.is_preact = is_preact

    def forward(self, x):
        is_itrx = self.is_itrx
        is_preact = self.is_preact
        h = self.normalize(x)
        if is_itrx:
            h = self.linear(h)
        else:
            h = torch.transpose(h, 1, 2)
            if is_preact:
                h = self.activation(h)
                h = self.linear(h)
            else:
                h = self.linear(h)
            h = torch.transpose(h, 1, 2)
        return h


class _Block_1(nn.Module):
    def __init__(self, in_len, out_len, seq_dim, proj_dim, dim_factor,
                 is_itrx, n_heads, norm_layer, activation,
                 is_preact, is_random, is_freq,
                 is_skip, is_first_relu):
        super(_Block_1, self).__init__()
        if is_skip:
            if activation == 'relu':
                self.activation = nn.ReLU()
            elif activation == 'gelu':
                self.activation = nn.GELU()

        if is_freq:
            self.linear_0 = _ComplexLinear(in_len, out_len)
        else:
            self.linear_0 = nn.Linear(in_len, out_len)
        self.add_module('linear_0', self.linear_0)

        if norm_layer == 'BN':
            self.normalize = _BatchNorm2d()
        elif norm_layer == 'LN':
            self.normalize = nn.LayerNorm([seq_dim, in_len, ])
        elif norm_layer == 'IN':
            self.normalize = nn.InstanceNorm1d(seq_dim)
        else:
            self.normalize = nn.Identity()
        self.add_module('normalize', self.normalize)

        proj_dim = np.ceil(proj_dim * dim_factor)
        proj_dim = int(proj_dim)
        if is_random:
            self.linear_1 = _TransLinear(
                seq_dim, out_len, proj_dim, is_itrx, n_heads,
                is_preact, None, activation)
        else:
            self.linear_1 = _TransLinear(
                seq_dim, out_len, proj_dim, is_itrx, n_heads,
                is_preact, norm_layer, activation)
        self.add_module('linear_1', self.linear_1)
        if is_itrx:
            self.linear_2 = _TransLinear(
                seq_dim, out_len, proj_dim, is_itrx, n_heads,
                is_preact, norm_layer, activation)
        else:
            self.linear_2 = _TransLinear(
                proj_dim, out_len, seq_dim, is_itrx, n_heads,
                is_preact, norm_layer, activation)
        self.add_module('linear_2', self.linear_2)

        if is_random:
            if is_itrx:
                self.linear_1.linear.key.requires_grad = False
            else:
                for parameter in self.linear_1.parameters():
                    parameter.requires_grad = False

        self.is_random = is_random
        self.is_skip = is_skip
        self.is_preact = is_preact
        self.is_first_relu = is_first_relu
        self.is_itrx = is_itrx

    def forward(self, x):
        # x = [batch_size, in_dim, x_len, ]
        # y = [batch_size, in_dim, y_len, ]
        is_skip = self.is_skip
        is_preact = self.is_preact
        is_first_relu = self.is_first_relu
        is_itrx = self.is_itrx

        if is_preact:
            if is_skip:
                h = self.normalize(x)
                if is_first_relu:
                    h = self.activation(h)
            else:
                h = x
            h = self.linear_0(h)
        else:
            h = self.normalize(x)
            h = self.linear_0(h)
        if is_skip:
            x = x + h
        else:
            x = h
        if not is_preact:
            x = self.activation(x)

        is_random = self.is_random
        if is_random:
            if is_itrx:
                self.linear_1.linear.key.requires_grad = False
            else:
                for parameter in self.linear_1.parameters():
                    parameter.requires_grad = False
        h = self.linear_1(x)
        x = x + self.linear_2(h)
        if not is_preact:
            x = self.activation(x)
        return x


class RPMixer(nn.Module):
    """
    RPMixer network
    """

    def __init__(self, seq_len, pred_len, seq_dim, feat_dim,
                 proj_dim, dim_factor, is_itrx, n_heads,
                 n_layer, norm_layer, activation, is_preact,
                 is_random, is_normal, is_freq):
        super(RPMixer, self).__init__()
        self.model_name = 'RPMixer'

        seq_feat_len = seq_len + feat_dim

        if proj_dim == -1:
            proj_dim = np.sqrt(seq_dim)
            proj_dim = int(np.ceil(proj_dim))

        layers = OrderedDict()
        for i in range(n_layer):
            is_skip = True
            if i == 0:
                is_first_relu = False
            else:
                is_first_relu = True
            layers[f'block_{i}'] = _Block_1(
                seq_feat_len, seq_feat_len, seq_dim, proj_dim, dim_factor,
                is_itrx, n_heads, norm_layer, activation, is_preact,
                is_random, is_freq, is_skip, is_first_relu)
            self.add_module(
                f'block_{i}', layers[f'block_{i}'])
        self.encoder_layers = layers

        decoder = nn.Linear(seq_feat_len, pred_len)
        self.add_module(f'decoder', decoder)
        self.decoder = decoder

        self.n_layer = n_layer
        self.seq_len = seq_len
        self.pred_len = pred_len
        self.seq_dim = seq_dim
        self.is_normal = is_normal

    def forward(self, x):
        # x = [batch_size, seq_dim, seq_len, ]
        # y = [batch_size, seq_dim, pred_len, ]
        is_normal = self.is_normal
        seq_len = self.seq_len
        if is_normal:
            x_ = x.detach()
            x_mu = torch.mean(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma = torch.std(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma[x_sigma < 1e-6] = 1.0
            x[:, :, :seq_len] = (x[:, :, :seq_len] - x_mu) / x_sigma

        n_layer = self.n_layer
        for i in range(n_layer):
            x = self.encoder_layers[f'block_{i}'](x)
        y = self.decoder(x)

        if is_normal:
            y = (y * x_sigma) + x_mu
        return y

    def get_n_param(self):
        n_param = 0
        for param in self.parameters():
            if param.requires_grad:
                n_param += torch.numel(param)
        return n_param

#$&*end#$&*
#$&*start#$&*.engine/model/linear.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import torch
import torch.nn as nn


class Linear(nn.Module):
    """
    Linear model
    """

    def __init__(self, seq_len, pred_len, seq_dim, feat_dim, is_normal):
        super(Linear, self).__init__()
        self.model_name = 'Linear'
        seq_feat_len = seq_len + feat_dim

        encoder = nn.Identity()
        decoder = nn.Linear(
            seq_feat_len, pred_len)
        self.add_module('encoder', encoder)
        self.add_module('decoder', decoder)

        self.encoder = encoder
        self.decoder = decoder

        self.seq_len = seq_len
        self.pred_len = pred_len
        self.seq_dim = seq_dim
        self.is_normal = is_normal

    def forward(self, x):
        # x = [batch_size, seq_dim, seq_len, ]
        # y = [batch_size, seq_dim, pred_len, ]

        is_normal = self.is_normal
        seq_len = self.seq_len
        if is_normal:
            x_ = x.detach()
            x_mu = torch.mean(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma = torch.std(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma[x_sigma < 1e-6] = 1.0
            x[:, :, :seq_len] = (x[:, :, :seq_len] - x_mu) / x_sigma

        h = self.encoder(x)
        y = self.decoder(h)

        if is_normal:
            y = (y * x_sigma) + x_mu
        return y

    def get_n_param(self):
        n_param = 0
        for param in self.parameters():
            n_param += torch.numel(param)
        return n_param

#$&*end#$&*
#$&*start#$&*.engine/model/__init__.py
from .get_model import get_model
from .tsmixer import TSMixer
from .rpmixer import RPMixer
#$&*end#$&*
#$&*start#$&*.engine/model/itrans.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import torch
import torch.nn as nn
from collections import OrderedDict


class _EncoderLayer(nn.Module):
    def __init__(self, d_model, n_heads, d_ff, is_itrx, dropout):
        super(_EncoderLayer, self).__init__()
        self.attention = nn.MultiheadAttention(
            d_model, n_heads, dropout=dropout, batch_first=True)
        if is_itrx == 1:
            key = torch.randn(1, d_ff, d_model)
            self.key = torch.nn.Parameter(key)
            self.register_parameter(name='key', param=self.key)

            value = torch.randn(1, d_ff, d_model)
            self.value = torch.nn.Parameter(value)
            self.register_parameter(name='value', param=self.value)
        self.lin1 = nn.Linear(d_model, d_ff)
        self.lin2 = nn.Linear(d_ff, d_model)
        self.norm1 = nn.LayerNorm(d_model)
        self.norm2 = nn.LayerNorm(d_model)
        self.dropout = nn.Dropout(dropout)
        self.activation = nn.GELU()
        self.is_itrx = is_itrx


    def forward(self, x):
        is_itrx = self.is_itrx
        if is_itrx == 1:
            key = self.key.expand(x.shape[0], -1, -1)
            value = self.value.expand(x.shape[0], -1, -1)
            h, _ = self.attention.forward(
                x, key, value, need_weights=False)
        else:
            h, _ = self.attention(
                x, x, x, need_weights=False)
        h = self.dropout(h)
        x = self.norm1(x + h)

        h = self.lin1(x)
        h = self.activation(h)
        h = self.dropout(h)
        h = self.lin2(h)
        h = self.dropout(h)
        y = self.norm2(x + h)
        return y


class iTransformer(nn.Module):
    """
    iTransformer network

    modified from https://github.com/thuml/iTransformer/tree/main
    """

    def __init__(self, seq_len, pred_len, feat_dim,
                 d_model, n_heads, d_ff, n_layer,
                 is_normal, is_itrx, dropout):
        super(iTransformer, self).__init__()
        self.model_name = 'iTransformer'
        seq_feat_len = seq_len + feat_dim

        layers = OrderedDict()
        layers['linear_0'] = nn.Linear(seq_feat_len, d_model)
        for i in range(n_layer):
            layers[f'encoder_{i}'] = _EncoderLayer(
                d_model, n_heads, d_ff, is_itrx, dropout)

        encoder = nn.Sequential(layers)
        self.add_module(f'encoder', encoder)
        self.encoder_layers = layers

        decoder = nn.Linear(d_model, pred_len)
        self.add_module(f'decoder', decoder)
        self.decoder = decoder

        self.seq_len = seq_len
        self.pred_len = pred_len
        self.is_normal = is_normal

    def forward(self, x):
        # x = [batch_size, seq_dim, seq_len, ]
        # y = [batch_size, seq_dim, pred_len, ]
        is_normal = self.is_normal
        seq_len = self.seq_len
        if is_normal:
            x_ = x.detach()
            x_mu = torch.mean(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma = torch.std(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma[x_sigma < 1e-6] = 1.0
            x[:, :, :seq_len] = (x[:, :, :seq_len] - x_mu) / x_sigma

        h = self.encoder(x)
        y = self.decoder(h)

        if is_normal:
            y = (y * x_sigma) + x_mu
        return y

    def get_n_param(self):
        n_param = 0
        for param in self.parameters():
            if param.requires_grad:
                n_param += torch.numel(param)
        return n_param

#$&*end#$&*
#$&*start#$&*.engine/model/rpit.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import torch
import torch.nn as nn
from collections import OrderedDict


class _BatchNorm2d(nn.Module):
    def __init__(self):
        super(_BatchNorm2d, self).__init__()
        self.bn = nn.BatchNorm2d(1)

    def forward(self, h):
        h = torch.unsqueeze(h, 1)
        h = self.bn(h)
        h = h[:, 0, :, :]
        return h


class _iTrxLayer(nn.Module):
    def __init__(self, d_ff, d_model, n_heads, dropout):
        super(_iTrxLayer, self).__init__()

        self.attention = nn.MultiheadAttention(
            d_model, n_heads, dropout=dropout, batch_first=True)
        self.add_module('attention', self.attention)

        key = torch.randn(1, d_ff // 2, d_model)
        self.key = torch.nn.Parameter(key)
        self.register_parameter(name='key', param=self.key)

        value = torch.randn(1, d_ff // 2, d_model)
        self.value = torch.nn.Parameter(value)
        self.register_parameter(name='value', param=self.value)

    def forward(self, x):
        # x = [batch_size, in_dim, in_len, ]
        # y = [batch_size, out_dim, in_len, ]

        key = self.key.expand(x.shape[0], -1, -1)
        value = self.value.expand(x.shape[0], -1, -1)
        y, _ = self.attention.forward(
            x, key, value, need_weights=False)
        return y


class _EncoderLayer(nn.Module):
    def __init__(self, d_model, n_heads, d_ff, is_ln, dropout):
        super(_EncoderLayer, self).__init__()
        self.att_0 = _iTrxLayer(d_ff, d_model, n_heads, dropout)
        self.att_1 = _iTrxLayer(d_ff, d_model, n_heads, dropout)

        self.lin1 = nn.Linear(d_model, d_model)
        self.lin2 = nn.Linear(d_model, d_model)
        if is_ln == 1:
            self.norm1 = nn.LayerNorm(d_model)
            self.norm2 = nn.LayerNorm(d_model)
        elif is_ln == 2:
            self.norm1 = _BatchNorm2d()
            self.norm2 = _BatchNorm2d()

        self.dropout = nn.Dropout(dropout)
        self.activation = nn.GELU()

        self.att_0.key.requires_grad = False
        self.is_ln = is_ln


    def forward(self, x):
        is_ln = self.is_ln
        self.att_0.key.requires_grad = False

        if is_ln > 0:
            h = self.norm1(x)
        else:
            h = x
        h = self.att_0(h)
        h = self.att_1(h)
        h = self.dropout(h)
        x = x + h

        if is_ln > 0:
            h = self.norm2(x)
        else:
            h = x
        h = self.lin1(h)
        h = self.activation(h)
        h = self.dropout(h)
        h = self.lin2(h)
        h = self.dropout(h)
        y = x + h
        return y


class RPiT(nn.Module):
    """
    RPiT network

    modified from https://github.com/thuml/iTransformer/tree/main
    """

    def __init__(self, seq_len, pred_len, feat_dim,
                 d_model, n_heads, d_ff, n_layer,
                 is_normal, is_ln, dropout):
        super(RPiT, self).__init__()
        self.model_name = 'RPiT'
        seq_feat_len = seq_len + feat_dim

        layers = OrderedDict()
        layers['linear_0'] = nn.Linear(seq_feat_len, d_model)
        for i in range(n_layer):
            layers[f'encoder_{i}'] = _EncoderLayer(
                d_model, n_heads, d_ff, is_ln, dropout)

        encoder = nn.Sequential(layers)
        self.add_module(f'encoder', encoder)
        self.encoder_layers = layers

        decoder = nn.Linear(d_model, pred_len)
        self.add_module(f'decoder', decoder)
        self.decoder = decoder

        self.seq_len = seq_len
        self.pred_len = pred_len
        self.is_normal = is_normal

    def forward(self, x):
        # x = [batch_size, seq_dim, seq_len, ]
        # y = [batch_size, seq_dim, pred_len, ]
        is_normal = self.is_normal
        seq_len = self.seq_len
        if is_normal:
            x_ = x.detach()
            x_mu = torch.mean(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma = torch.std(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma[x_sigma < 1e-6] = 1.0
            x[:, :, :seq_len] = (x[:, :, :seq_len] - x_mu) / x_sigma

        h = self.encoder(x)
        y = self.decoder(h)

        if is_normal:
            y = (y * x_sigma) + x_mu
        return y

    def get_n_param(self):
        n_param = 0
        for param in self.parameters():
            if param.requires_grad:
                n_param += torch.numel(param)
        return n_param

#$&*end#$&*
#$&*start#$&*.engine/model/get_model.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import time
from .linear import Linear
from .tsmixer import TSMixer
from .rpmixer import RPMixer
from .itrans import iTransformer
from .rpit import RPiT


def get_rpmixer(config):
    seq_len = int(config['seq_len'])
    pred_len = int(config['pred_len'])
    seq_dim = int(config['seq_dim'])
    feat_dim = int(config['feat_dim'])
    proj_dim = int(config['proj_dim'])
    dim_factor = float(config['dim_factor'])
    n_heads = int(config['n_heads'])
    n_layer = int(config['n_layer'])
    norm_layer = config['norm_layer']
    activation = config['activation']

    is_itrx = config['is_itrx']
    is_itrx = is_itrx.lower() == 'true'
    is_preact = config['is_preact']
    is_preact = is_preact.lower() == 'true'
    is_random = config['is_random']
    is_random = is_random.lower() == 'true'
    is_normal = config['is_normal']
    is_normal = is_normal.lower() == 'true'
    is_freq = config['is_freq']
    is_freq = is_freq.lower() == 'true'

    model = RPMixer(seq_len, pred_len, seq_dim, feat_dim,
                    proj_dim, dim_factor, is_itrx, n_heads,
                    n_layer, norm_layer, activation,
                    is_preact, is_random, is_normal, is_freq)
    return model


def get_rpit(config):
    seq_len = int(config['seq_len'])
    pred_len = int(config['pred_len'])
    feat_dim = int(config['feat_dim'])
    d_model = int(config['d_model'])
    n_heads = int(config['n_heads'])
    d_ff = int(config['d_ff'])
    n_layer = int(config['n_layer'])
    dropout = float(config['dropout'])

    is_normal = config['is_normal']
    is_normal = is_normal.lower() == 'true'
    is_ln = config['is_ln']
    is_ln = is_ln.lower() == 'true'

    model = RPiT(seq_len, pred_len, feat_dim,
                 d_model, n_heads, d_ff, n_layer,
                 is_normal, is_ln, dropout)
    return model


def get_itrans(config):
    seq_len = int(config['seq_len'])
    pred_len = int(config['pred_len'])
    feat_dim = int(config['feat_dim'])
    d_model = int(config['d_model'])
    n_heads = int(config['n_heads'])
    d_ff = int(config['d_ff'])
    n_layer = int(config['n_layer'])
    dropout = float(config['dropout'])

    is_normal = config['is_normal']
    is_normal = is_normal.lower() == 'true'

    is_itrx = config['is_itrx']
    is_itrx = is_itrx.lower() == 'true'

    model = iTransformer(seq_len, pred_len, feat_dim,
                         d_model, n_heads, d_ff, n_layer,
                         is_normal, is_itrx, dropout)
    return model


def get_linear(config):
    seq_len = int(config['seq_len'])
    pred_len = int(config['pred_len'])
    seq_dim = int(config['seq_dim'])
    feat_dim = int(config['feat_dim'])

    is_normal = config['is_normal']
    is_normal = is_normal.lower() == 'true'

    model = Linear(seq_len, pred_len, seq_dim, feat_dim, is_normal)
    return model


def get_tsmixer(config):
    seq_len = int(config['seq_len'])
    pred_len = int(config['pred_len'])
    seq_dim = int(config['seq_dim'])
    feat_dim = int(config['feat_dim'])
    hidden_dim = int(config['hidden_dim'])
    n_heads = int(config['n_heads'])
    n_block = int(config['n_block'])
    activation = config['activation']
    dropout = float(config['dropout'])

    is_itrx = config['is_itrx']
    is_itrx = is_itrx.lower() == 'true'

    is_normal = config['is_normal']
    is_normal = is_normal.lower() == 'true'

    model = TSMixer(seq_len, pred_len, seq_dim, feat_dim,
                    hidden_dim, is_itrx, n_heads, n_block, activation,
                    dropout, is_normal)
    return model


def get_model(config, verbose=True):
    config = config['model']
    model_name = config['model_name']
    if verbose:
        print(f'get {model_name}... ', end='')
    tic = time.time()
    if model_name == 'Linear':
        model = get_linear(config)
    elif model_name == 'TSMixer':
        model = get_tsmixer(config)
    elif model_name == 'RPMixer':
        model = get_rpmixer(config)
    elif model_name == 'iTransformer':
        model = get_itrans(config)
    elif model_name == 'RPiT':
        model = get_rpit(config)

    toc = time.time() - tic
    if verbose:
        print(f'done! {toc:0.2f}')
    return model

#$&*end#$&*

